Log del Pezzo $\mathbb{C}^*$-surfaces, K\"ahler-Einstein metrics, K\"ahler-Ricci solitons and Sasaki-Einstein metrics

We consider two classes of non-toric log del Pezzo $\mathbb{C}^*$-surfaces: on the one side the 1/3-log canonical ones and on the other side those of Picard number one and Gorenstein index at most 65. In each of the two classes we figure out the surfaces admitting a K\"ahler-Einstein metric, a K\"ahler-Ricci soliton and those allowing a Sasaki-Einstein metric on the link of their anticanonical cone. We encounter examples that admit a K\"{a}hler-Ricci soliton but no Sasaki-Einstein cone link metric.

==> all-gi-le-65-sums.txt <==
1 13
2 23
3 59
4 84
5 164
6 201
7 301
8 357
9 466
10 537
11 713
12 798
13 956
14 1061
15 1261
16 1363
17 1589
18 1691
19 1932
20 2110
21 2363
22 2513
23 2825
24 3001
25 3270
26 3419
27 3755
28 3979
29 4374
30 4566
31 4875
32 5091
33 5472
34 5679
35 6271
36 6501
37 6837
38 7076
39 7573
40 7885
41 8366
42 8632
43 9037
44 9385
45 9911
46 10181
47 10730
48 11047
49 11544
50 11821
51 12391
52 12745
53 13277
54 13611
55 14387
56 14814
57 15330
58 15658
59 16504
60 16997
61 17456
62 17805
63 18535
64 18899
65 19744


==> gi-le-65-sums.txt <==
%% Alle Flaechen vom Gorenstein-Index hoechstens 65
1 13
2 23
3 59
4 84
5 164
6 201
7 301
8 357
9 466
10 537
11 713
12 798
13 956
14 1061
15 1261
16 1363
17 1589
18 1691
19 1932
20 2110
21 2363
22 2513
23 2825
24 3001
25 3270
26 3419
27 3755
28 3979
29 4374
30 4566
31 4875
32 5091
33 5472
34 5679
35 6271
36 6501
37 6837
38 7076
39 7573
40 7885
41 8366
42 8632
43 9037
44 9385
45 9911
46 10181
47 10730
48 11047
49 11544
50 11821
51 12391
52 12745
53 13277
54 13611
55 14387
56 14814
57 15330
58 15658
59 16504
60 16997
61 17456
62 17805
63 18535
64 18899
65 19744
%% Alle SE-Flaechen vom Gorenstein-Index hoechstens 65
1 12
2 19
3 45
4 64
5 116
6 141
7 200
8 233
9 296
10 339 
11 420
12 485
13 556
14 602
15 718
16 780
17 874
18 942
19 1036
20 1134
21 1280
22 1352
23 1460
24 1571
25 1701
26 1766
27 1911
28 2042
29 2165
30 2284
31 2407
32 2506
33 2696
34 2781
35 3020
36 3180
37 3303
38 3390
39 3611
40 3788
41 3935 
42 4079
43 4230
44 4392
45 4670
46 4766
47 4944
48 5142
49 5358
50 5484
51 5734
52 5928
53 6100
54 6255
55 6576
56 6783
57 7039
58 7164
59 7375
60 7712
61 7875
62 7988
63 8332
64 8513
65 8837
%% Alle KRS-Flaechen vom Gorenstein-Index hoechstens 65
1 12
2 19
3 44
4 63
5 108
6 133
7 192
8 225
9 286
10 327
11 406
12 471
13 542
14 588
15 701
16 761
17 852
18 918
19 1008
20 1105
21 1247
22 1317
23 1420
24 1531
25 1654
26 1719
27 1859
28 1990
29 2111
30 2229
31 2347
32 2444
33 2623
34 2706
35 2940
36 3098
37 3219
38 3304
39 3522
40 3699
41 3843
42 3985
43 4130
44 4289
45 4555
46 4650
47 4821
48 5019
49 5222
50 5344
51 5587
52 5781
53 5941
54 6094
55 6405
56 6610
57 6859
58 6982
59 7189
60 7523
61 7673
62 7784
63 8125
64 8300
65 8610
%% Alle KE-Flaechen vom Gorenstein-Index hoechstens 65
1 2
2 4
3 7
4 9
5 12
6 15
7 18
8 21
9 29
10 32
11 35
12 39
13 42
14 45
15 50
16 54
17 57
18 63
19 66
20 70
21 75
22 78
23 81
24 86
25 95
26 98
27 106
28 110
29 113
30 118
31 121
32 126
33 131
34 134
35 139
36 145
37 148
38 151
39 156
40 161
41 164
42 169
43 172
44 176
45 186
46 189
47 192
48 198
49 210
50 217
51 222
52 226
53 229
54 235
55 240
56 245
57 250
58 253
59 256
60 264
61 267
62 270
63 280
64 287
65 292





==> ke-gi-le-65-sums.txt <==
1 2
2 4
3 7
4 9
5 12
6 15
7 18
8 21
9 29
10 32
11 35
12 39
13 42
14 45
15 50
16 54
17 57
18 63
19 66
20 70
21 75
22 78
23 81
24 86
25 95
26 98
27 106
28 110
29 113
30 118
31 121
32 126
33 131
34 134
35 139
36 145
37 148
38 151
39 156
40 161
41 164
42 169
43 172
44 176
45 186
46 189
47 192
48 198
49 210
50 217
51 222
52 226
53 229
54 235
55 240
56 245
57 250
58 253
59 256
60 264
61 267
62 270
63 280
64 287
65 292


==> krs-gi-le-65-sums.txt <==
%% Alle KRS-Flaechen vom Gorenstein-Index hoechstens 65
1 12
2 19
3 44
4 63
5 108
6 133
7 192
8 225
9 286
10 327
11 406
12 471
13 542
14 588
15 701
16 761
17 852
18 918
19 1008
20 1105
21 1247
22 1317
23 1420
24 1531
25 1654
26 1719
27 1859
28 1990
29 2111
30 2229
31 2347
32 2444
33 2623
34 2706
35 2940
36 3098
37 3219
38 3304
39 3522
40 3699
41 3843
42 3985
43 4130
44 4289
45 4555
46 4650
47 4821
48 5019
49 5222
50 5344
51 5587
52 5781
53 5941
54 6094
55 6405
56 6610
57 6859
58 6982
59 7189
60 7523
61 7673
62 7784
63 8125
64 8300
65 8610


==> se-gi-le-65-sums.txt <==
1 12
2 19
3 45
4 64
5 116
6 141
7 200
8 233
9 296
10 339 
11 420
12 485
13 556
14 602
15 718
16 780
17 874
18 942
19 1036
20 1134
21 1280
22 1352
23 1460
24 1571
25 1701
26 1766
27 1911
28 2042
29 2165
30 2284
31 2407
32 2506
33 2696
34 2781
35 3020
36 3180
37 3303
38 3390
39 3611
40 3788
41 3935 
42 4079
43 4230
44 4392
45 4670
46 4766
47 4944
48 5142
49 5358
50 5484
51 5734
52 5928
53 6100
54 6255
55 6576
56 6783
57 7039
58 7164
59 7375
60 7712
61 7875
62 7988
63 8332
64 8513
65 8837

